SynthLight: Portrait Relighting with Diffusion Model by Learning to Re-render Synthetic Faces

We introduce SynthLight, a diffusion model for portrait relighting. Our approach frames image relighting as a re-rendering problem, where pixels are transformed in response to changes in environmental lighting conditions. Using a physically-based rendering engine, we synthesize a dataset to simulate this lighting-conditioned transformation with 3D head assets under varying lighting. We propose two training and inference strategies to bridge the gap between the synthetic and real image domains: (1) multi-task training that takes advantage of real human portraits without lighting labels; (2) an inference time diffusion sampling procedure based on classifier-free guidance that leverages the input portrait to better preserve details. Our method generalizes to diverse real photographs and produces realistic illumination effects, including specular highlights and cast shadows, while preserving the subject's identity. Our quantitative experiments on Light Stage data demonstrate results comparable to state-of-the-art relighting methods. Our qualitative results on in-the-wild images showcase rich and unprecedented illumination effects. Project Page: \url{https://vrroom.github.io/synthlight/}

==> images_referenced.txt <==
./figures/extra_results/teaser_row_11/col_00.jpg
./figures/extra_results/teaser_row_11/col_03.jpg
./figures/extra_results/teaser_row_11/col_06.jpg
./figures/extra_results/teaser_row_11/col_09.jpg
./figures/extra_results/teaser_row_10/col_00.jpg
./figures/extra_results/teaser_row_10/col_02.jpg
./figures/extra_results/teaser_row_10/col_05.jpg
./figures/extra_results/teaser_row_10/col_08.jpg
./figures/extra_figures/extra_teaser_row_06/col_00.jpg
./figures/extra_figures/extra_teaser_row_06/col_01.jpg
./figures/extra_figures/extra_teaser_row_06/col_03.jpg
./figures/extra_figures/extra_teaser_row_06/col_09.jpg
./figures/teaser_figure/teaser_row_22/col_00.jpg
./figures/toy_figures_3/toy_figure_row_00/col_08.jpg
./figures/toy_figures_3/toy_figure_row_00/col_02.jpg
./figures/toy_figures_3/toy_figure_row_00/col_09.jpg
./figures/data_figure/male/r8_HD_Male_031.obj_sample_0003_world_0004_rotate_0000_subject_image_01.jpg
./figures/data_figure/male/r8_HD_Male_031.obj_sample_0003_world_0008_rotate_0001_subject_image_01.jpg
./figures/data_figure/female/r8_SD_Female_021.obj_sample_0003_world_0007_rotate_0004_subject_image_01.jpg
./figures/data_figure/female/r8_SD_Female_021.obj_sample_0003_world_0009_rotate_0006_subject_image_01.jpg
./figures/training_v6.pdf
./figures/inference_v6.pdf
./figures/Figure5.pdf
./figures/big_figure/row_1/input_portrait.jpg
./figures/big_figure/row_1/output_1.jpg
./figures/big_figure/row_1/inset_output_2.jpg
./figures/big_figure/row_1/output_3.jpg
./figures/big_figure/row_2/input_portrait.jpg
./figures/big_figure/row_2/output_1.jpg
./figures/big_figure/row_2/output_4.jpg
./figures/big_figure/row_3/input_portrait_right.jpg
./figures/big_figure/row_3/output_right_1.jpg
./figures/big_figure/row_3/output_right_2.jpg
./figures/big_figure/row_6/col_00.jpg
./figures/big_figure/row_6/inset_col_11.jpg
./figures/big_figure/row_6/col_04.jpg
./figures/big_figure/row_6/col_09.jpg
./figures/teaser_figure/teaser_row_21/col_00.jpg
./figures/teaser_figure/teaser_row_21/col_03.jpg
./figures/teaser_figure/teaser_row_21/col_06.jpg
./figures/teaser_figure/teaser_row_21/col_11.jpg
./figures/big_figure/row_5/old_woman.jpg
./figures/big_figure/row_5/inset_old_woman_bl.jpg
./figures/big_figure/row_5/inset_old_woman_rb.jpg
./figures/big_figure/row_4/clown.jpg
./figures/big_figure/row_4/output_clown_1.jpg
./figures/big_figure/row_4/two_people.jpg
./figures/big_figure/row_4/output_two_people_1.jpg
./figures/big_figure/row_4/output_two_people_2.jpg
./figures/big_figure/row_4/teddy.jpg
./figures/big_figure/row_4/output_teddy_1.jpg
./figures/comparison_figure_all/row_00/col_00.jpg
./figures/comparison_figure_all/row_00/col_01.jpg
./figures/comparison_figure_all/row_00/col_02.jpg
./figures/comparison_figure_all/row_00/col_03.jpg
./figures/comparison_figure_all/row_00/col_04.jpg
./figures/comparison_figure_all/row_00/col_05.jpg
./figures/comparison_figure_all/row_00/col_06.jpg
./figures/comparison_figure_all/row_00/col_07.jpg
./figures/comparison_figure_all/row_03/col_00.jpg
./figures/comparison_figure_all/row_03/col_01.jpg
./figures/comparison_figure_all/row_03/col_02.jpg
./figures/comparison_figure_all/row_03/col_03.jpg
./figures/comparison_figure_all/row_03/col_04.jpg
./figures/comparison_figure_all/row_03/col_05.jpg
./figures/comparison_figure_all/row_03/col_06.jpg
./figures/comparison_figure_all/row_03/col_07.jpg
./figures/comparison_figure_all/row_04/col_00.jpg
./figures/comparison_figure_all/row_04/col_01.jpg
./figures/comparison_figure_all/row_04/col_02.jpg
./figures/comparison_figure_all/row_04/col_03.jpg
./figures/comparison_figure_all/row_04/col_04.jpg
./figures/comparison_figure_all/row_04/col_05.jpg
./figures/comparison_figure_all/row_04/col_06.jpg
./figures/comparison_figure_all/row_04/col_07.jpg
./figures/comparison_figure_all/row_07/col_00.jpg
./figures/comparison_figure_all/row_07/col_01.jpg
./figures/comparison_figure_all/row_07/col_02.jpg
./figures/comparison_figure_all/row_07/col_03.jpg
./figures/comparison_figure_all/row_07/col_04.jpg
./figures/comparison_figure_all/row_07/col_05.jpg
./figures/comparison_figure_all/row_07/col_06.jpg
./figures/comparison_figure_all/row_07/col_07.jpg
./figures/olat_comparison_figure_with_fixed_background/row_10/col_00.jpg
./figures/olat_comparison_figure_with_fixed_background/row_10/col_01.jpg
./figures/olat_comparison_figure_with_fixed_background/row_10/col_02.jpg
./figures/olat_comparison_figure_with_fixed_background/row_10/col_03.jpg
./figures/olat_comparison_figure_with_fixed_background/row_10/col_04.jpg
./figures/olat_comparison_figure_with_fixed_background/row_10/col_05.jpg
./figures/olat_comparison_figure_with_fixed_background/row_10/col_06.jpg
./figures/olat_comparison_figure_with_fixed_background/row_10/col_07.jpg
./figures/olat_comparison_figure_extra/row_09/col_00.jpg
./figures/olat_comparison_figure_extra/row_09/col_01.jpg
./figures/olat_comparison_figure_extra/row_09/col_02.jpg
./figures/olat_comparison_figure_extra/row_09/col_03.jpg
./figures/olat_comparison_figure_extra/row_09/col_04.jpg
./figures/olat_comparison_figure_extra/row_09/col_05.jpg
./figures/olat_comparison_figure_extra/row_09/col_06.jpg
./figures/olat_comparison_figure_extra/row_09/col_07.jpg
./figures/olat_comparison_figure_extra/row_00/col_00.jpg
./figures/olat_comparison_figure_extra/row_00/col_01.jpg
./figures/olat_comparison_figure_extra/row_00/col_02.jpg
./figures/olat_comparison_figure_extra/row_00/col_03.jpg
./figures/olat_comparison_figure_extra/row_00/col_04.jpg
./figures/olat_comparison_figure_extra/row_00/col_05.jpg
./figures/olat_comparison_figure_extra/row_00/col_06.jpg
./figures/olat_comparison_figure_extra/row_00/col_07.jpg
./figures/ablations_figure_more_annotated/row_00/rect_col_00.jpg
./figures/ablations_figure_more_annotated/row_00/col_01.jpg
./figures/ablations_figure_more_annotated/row_00/rect_col_02.jpg
./figures/ablations_figure_more_annotated/row_00/rect_col_03.jpg
./figures/ablations_figure_more_annotated/row_00/rect_col_04.jpg
./figures/ablations_figure_more_annotated/row_00/rect_col_05.jpg
./figures/ablations_figure_more_annotated/row_00/rect_col_06.jpg
./figures/ablations_figure_more_annotated/row_01/rect_rect_col_00.jpg
./figures/ablations_figure_more_annotated/row_01/col_01.jpg
./figures/ablations_figure_more_annotated/row_01/rect_rect_col_02.jpg
./figures/ablations_figure_more_annotated/row_01/rect_rect_col_03.jpg
./figures/ablations_figure_more_annotated/row_01/rect_rect_col_04.jpg
./figures/ablations_figure_more_annotated/row_01/rect_rect_col_05.jpg
./figures/ablations_figure_more_annotated/row_01/rect_rect_col_06.jpg
./figures/bg_v_env_row_8/row_00/col_03.jpg
./figures/bg_v_env_row_8/row_00/col_09.jpg
./figures/bg_v_env_row_8/row_00/col_24.jpg
./figures/bg_v_env_row_8/row_01/col_03.jpg
./figures/bg_v_env_row_8/row_01/col_09.jpg
./figures/bg_v_env_row_8/row_01/col_24.jpg
./figures/bg_v_env_row_8/row_02/col_03.jpg
./figures/bg_v_env_row_8/row_02/col_11.jpg
./figures/bg_v_env_row_8/row_02/col_24.jpg
./figures/bg_v_env_row_8/row_03/col_03.jpg
./figures/bg_v_env_row_8/row_03/col_11.jpg
./figures/bg_v_env_row_8/row_03/col_24.jpg
./figures/extra_figures/extra_teaser_row_01/col_00.jpg
./figures/extra_figures/extra_teaser_row_01/col_01.jpg
./figures/extra_figures/extra_teaser_row_01/col_02.jpg
./figures/extra_figures/extra_teaser_row_01/col_03.jpg
./figures/extra_figures/extra_teaser_row_01/col_04.jpg
./figures/extra_figures/extra_teaser_row_01/col_05.jpg
./figures/extra_figures/extra_teaser_row_01/col_06.jpg
./figures/extra_figures/extra_teaser_row_01/col_07.jpg
./figures/extra_figures/extra_teaser_row_01/col_08.jpg
./figures/extra_figures/extra_teaser_row_01/col_09.jpg
./figures/extra_figures/extra_teaser_row_01/col_10.jpg
./figures/extra_figures/extra_teaser_row_01/col_11.jpg
./figures/extra_figures/extra_teaser_row_01/col_12.jpg
./figures/extra_results/teaser_row_17/col_00.jpg
./figures/extra_results/teaser_row_17/col_01.jpg
./figures/extra_results/teaser_row_17/col_02.jpg
./figures/extra_results/teaser_row_17/col_03.jpg
./figures/extra_results/teaser_row_17/col_04.jpg
./figures/extra_results/teaser_row_17/col_05.jpg
./figures/extra_results/teaser_row_17/col_06.jpg
./figures/extra_results/teaser_row_17/col_07.jpg
./figures/extra_results/teaser_row_17/col_08.jpg
./figures/extra_results/teaser_row_17/col_09.jpg
./figures/extra_results/teaser_row_17/col_10.jpg
./figures/extra_results/teaser_row_17/col_11.jpg
./figures/extra_results/teaser_row_17/col_12.jpg
./figures/extra_results/teaser_row_18/col_00.jpg
./figures/extra_results/teaser_row_18/col_01.jpg
./figures/extra_results/teaser_row_18/col_02.jpg
./figures/extra_results/teaser_row_18/col_03.jpg
./figures/extra_results/teaser_row_18/col_04.jpg
./figures/extra_results/teaser_row_18/col_05.jpg
./figures/extra_results/teaser_row_18/col_06.jpg
./figures/extra_results/teaser_row_18/col_07.jpg
./figures/extra_results/teaser_row_18/col_08.jpg
./figures/extra_results/teaser_row_18/col_09.jpg
./figures/extra_results/teaser_row_18/col_10.jpg
./figures/extra_results/teaser_row_18/col_11.jpg
./figures/extra_results/teaser_row_18/col_12.jpg
./figures/extra_figures/extra_teaser_row_08/col_00.jpg
./figures/extra_figures/extra_teaser_row_08/col_01.jpg
./figures/extra_figures/extra_teaser_row_08/col_02.jpg
./figures/extra_figures/extra_teaser_row_08/col_03.jpg
./figures/extra_figures/extra_teaser_row_08/col_04.jpg
./figures/extra_figures/extra_teaser_row_08/col_05.jpg
./figures/extra_figures/extra_teaser_row_08/col_06.jpg
./figures/extra_figures/extra_teaser_row_08/col_07.jpg
./figures/extra_figures/extra_teaser_row_08/col_08.jpg
./figures/extra_figures/extra_teaser_row_08/col_09.jpg
./figures/extra_figures/extra_teaser_row_08/col_10.jpg
./figures/extra_figures/extra_teaser_row_08/col_11.jpg
./figures/extra_figures/extra_teaser_row_08/col_12.jpg
./figures/extra_figures/extra_teaser_row_10/col_00.jpg
./figures/extra_figures/extra_teaser_row_10/col_01.jpg
./figures/extra_figures/extra_teaser_row_10/col_02.jpg
./figures/extra_figures/extra_teaser_row_10/col_03.jpg
./figures/extra_figures/extra_teaser_row_10/col_04.jpg
./figures/extra_figures/extra_teaser_row_10/col_05.jpg
./figures/extra_figures/extra_teaser_row_10/col_06.jpg
./figures/extra_figures/extra_teaser_row_10/col_07.jpg
./figures/extra_figures/extra_teaser_row_10/col_08.jpg
./figures/extra_figures/extra_teaser_row_10/col_09.jpg
./figures/extra_figures/extra_teaser_row_10/col_10.jpg
./figures/extra_figures/extra_teaser_row_10/col_11.jpg
./figures/extra_figures/extra_teaser_row_10/col_12.jpg
./figures/extra_figures/extra_teaser_row_00/col_00.jpg
./figures/extra_figures/extra_teaser_row_00/col_01.jpg
./figures/extra_figures/extra_teaser_row_00/col_02.jpg
./figures/extra_figures/extra_teaser_row_00/col_03.jpg
./figures/extra_figures/extra_teaser_row_00/col_04.jpg
./figures/extra_figures/extra_teaser_row_00/col_05.jpg
./figures/extra_figures/extra_teaser_row_00/col_06.jpg
./figures/extra_figures/extra_teaser_row_00/col_07.jpg
./figures/extra_figures/extra_teaser_row_00/col_08.jpg
./figures/extra_figures/extra_teaser_row_00/col_09.jpg
./figures/extra_figures/extra_teaser_row_00/col_10.jpg
./figures/extra_figures/extra_teaser_row_00/col_11.jpg
./figures/extra_figures/extra_teaser_row_00/col_12.jpg
./figures/extra_results/teaser_row_19/col_00.jpg
./figures/extra_results/teaser_row_19/col_01.jpg
./figures/extra_results/teaser_row_19/col_02.jpg
./figures/extra_results/teaser_row_19/col_03.jpg
./figures/extra_results/teaser_row_19/col_04.jpg
./figures/extra_results/teaser_row_19/col_05.jpg
./figures/extra_results/teaser_row_19/col_06.jpg
./figures/extra_results/teaser_row_19/col_07.jpg
./figures/extra_results/teaser_row_19/col_08.jpg
./figures/extra_results/teaser_row_19/col_09.jpg
./figures/extra_results/teaser_row_19/col_10.jpg
./figures/extra_results/teaser_row_19/col_11.jpg
./figures/extra_results/teaser_row_19/col_12.jpg
./figures/extra_results/teaser_row_13/col_00.jpg
./figures/extra_results/teaser_row_13/col_01.jpg
./figures/extra_results/teaser_row_13/col_02.jpg
./figures/extra_results/teaser_row_13/col_03.jpg
./figures/extra_results/teaser_row_13/col_04.jpg
./figures/extra_results/teaser_row_13/col_05.jpg
./figures/extra_results/teaser_row_13/col_06.jpg
./figures/extra_results/teaser_row_13/col_07.jpg
./figures/extra_results/teaser_row_13/col_08.jpg
./figures/extra_results/teaser_row_13/col_09.jpg
./figures/extra_results/teaser_row_13/col_10.jpg
./figures/extra_results/teaser_row_13/col_11.jpg
./figures/extra_results/teaser_row_13/col_12.jpg
./figures/extra_results/teaser_row_8/col_00.jpg
./figures/extra_results/teaser_row_8/col_01.jpg
./figures/extra_results/teaser_row_8/col_02.jpg
./figures/extra_results/teaser_row_8/col_03.jpg
./figures/extra_results/teaser_row_8/col_04.jpg
./figures/extra_results/teaser_row_8/col_05.jpg
./figures/extra_results/teaser_row_8/col_06.jpg
./figures/extra_results/teaser_row_8/col_07.jpg
./figures/extra_results/teaser_row_8/col_08.jpg
./figures/extra_results/teaser_row_8/col_09.jpg
./figures/extra_results/teaser_row_8/col_10.jpg
./figures/extra_results/teaser_row_8/col_11.jpg
./figures/extra_results/teaser_row_8/col_12.jpg
./figures/comparison_figure_more_examples/row_04/col_00.jpg
./figures/comparison_figure_more_examples/row_04/col_01.jpg
./figures/comparison_figure_more_examples/row_04/col_03.jpg
./figures/comparison_figure_more_examples/row_04/col_04.jpg
./figures/comparison_figure_more_examples/row_04/col_06.jpg
./figures/comparison_figure_more_examples/row_04/col_07.jpg
./figures/comparison_figure_more_examples/row_05/col_00.jpg
./figures/comparison_figure_more_examples/row_05/col_01.jpg
./figures/comparison_figure_more_examples/row_05/col_03.jpg
./figures/comparison_figure_more_examples/row_05/col_04.jpg
./figures/comparison_figure_more_examples/row_05/col_06.jpg
./figures/comparison_figure_more_examples/row_05/col_07.jpg
./figures/comparison_figure_all/row_01/col_00.jpg
./figures/comparison_figure_all/row_01/col_01.jpg
./figures/comparison_figure_all/row_01/col_03.jpg
./figures/comparison_figure_all/row_01/col_04.jpg
./figures/comparison_figure_all/row_01/col_06.jpg
./figures/comparison_figure_all/row_01/col_07.jpg
./figures/with_and_without_finetune/row_00/col_00.jpg
./figures/with_and_without_finetune/row_00/col_01.jpg
./figures/with_and_without_finetune/row_00/col_02.jpg
./figures/with_and_without_finetune/row_00/col_03.jpg
./figures/with_and_without_finetune/row_01/col_00.jpg
./figures/with_and_without_finetune/row_01/col_01.jpg
./figures/with_and_without_finetune/row_01/col_02.jpg
./figures/with_and_without_finetune/row_01/col_03.jpg
./figures/with_and_without_finetune/row_02/col_00.jpg
./figures/with_and_without_finetune/row_02/col_01.jpg
./figures/with_and_without_finetune/row_02/col_02.jpg
./figures/with_and_without_finetune/row_02/col_03.jpg
./figures/sd_init_v_ours/row_00/col_00.jpg
./figures/sd_init_v_ours/row_00/col_01.jpg
./figures/sd_init_v_ours/row_00/col_02.jpg
./figures/sd_init_v_ours/row_00/col_03.jpg
./figures/sd_init_v_ours/row_01/col_00.jpg
./figures/sd_init_v_ours/row_01/col_01.jpg
./figures/sd_init_v_ours/row_01/col_02.jpg
./figures/sd_init_v_ours/row_01/col_03.jpg
./figures/comparison_figure_all/row_02/col_00.jpg
./figures/comparison_figure_all/row_02/col_01.jpg
./figures/comparison_figure_all/row_02/col_02.jpg
./figures/comparison_figure_all/row_02/col_03.jpg
./figures/comparison_figure_all/row_02/col_04.jpg
./figures/comparison_figure_all/row_02/col_05.jpg
./figures/comparison_figure_all/row_02/col_06.jpg
./figures/comparison_figure_all/row_02/col_07.jpg
./figures/comparison_figure_all/row_05/col_00.jpg
./figures/comparison_figure_all/row_05/col_01.jpg
./figures/comparison_figure_all/row_05/col_02.jpg
./figures/comparison_figure_all/row_05/col_03.jpg
./figures/comparison_figure_all/row_05/col_04.jpg
./figures/comparison_figure_all/row_05/col_05.jpg
./figures/comparison_figure_all/row_05/col_06.jpg
./figures/comparison_figure_all/row_05/col_07.jpg
./figures/comparison_figure_more_examples/row_00/col_00.jpg
./figures/comparison_figure_more_examples/row_00/col_01.jpg
./figures/comparison_figure_more_examples/row_00/col_02.jpg
./figures/comparison_figure_more_examples/row_00/col_03.jpg
./figures/comparison_figure_more_examples/row_00/col_04.jpg
./figures/comparison_figure_more_examples/row_00/col_05.jpg
./figures/comparison_figure_more_examples/row_00/col_06.jpg
./figures/comparison_figure_more_examples/row_00/col_07.jpg
./figures/comparison_figure_more_examples/row_02/col_00.jpg
./figures/comparison_figure_more_examples/row_02/col_01.jpg
./figures/comparison_figure_more_examples/row_02/col_02.jpg
./figures/comparison_figure_more_examples/row_02/col_03.jpg
./figures/comparison_figure_more_examples/row_02/col_04.jpg
./figures/comparison_figure_more_examples/row_02/col_05.jpg
./figures/comparison_figure_more_examples/row_02/col_06.jpg
./figures/comparison_figure_more_examples/row_02/col_07.jpg
./figures/comparison_figure_more_examples/row_03/col_00.jpg
./figures/comparison_figure_more_examples/row_03/col_01.jpg
./figures/comparison_figure_more_examples/row_03/col_02.jpg
./figures/comparison_figure_more_examples/row_03/col_03.jpg
./figures/comparison_figure_more_examples/row_03/col_04.jpg
./figures/comparison_figure_more_examples/row_03/col_05.jpg
./figures/comparison_figure_more_examples/row_03/col_06.jpg
./figures/comparison_figure_more_examples/row_03/col_07.jpg
./figures/ablation_cig/row_00/col_00.jpg
./figures/ablation_cig/row_00/col_01.jpg
./figures/ablation_cig/row_00/col_02.jpg
./figures/ablation_cig/row_00/col_03.jpg
./figures/ablation_cig/row_00/col_04.jpg
./figures/ablation_cig/row_00/col_06.jpg
./figures/ablation_choker/row_00/col_00.jpg
./figures/ablation_choker/row_00/col_01.jpg
./figures/ablation_choker/row_00/col_02.jpg
./figures/ablation_choker/row_00/col_03.jpg
./figures/ablation_choker/row_00/col_04.jpg
./figures/ablation_choker/row_00/col_06.jpg
./figures/switchlight_v_light_stage_v_us/row_01/col_00.jpg
./figures/switchlight_v_light_stage_v_us/row_01/col_01.jpg
./figures/switchlight_v_light_stage_v_us/row_01/col_02.jpg
./figures/switchlight_v_light_stage_v_us/row_01/col_03.jpg
./figures/switchlight_v_light_stage_v_us/row_01/col_04.jpg
./figures/switchlight_v_light_stage_v_us/row_02/col_00.jpg
./figures/switchlight_v_light_stage_v_us/row_02/col_01.jpg
./figures/switchlight_v_light_stage_v_us/row_02/col_02.jpg
./figures/switchlight_v_light_stage_v_us/row_02/col_03.jpg
./figures/switchlight_v_light_stage_v_us/row_02/col_04.jpg
./figures/bg_v_env_row_12/row_00/col_00.jpg
./figures/bg_v_env_row_12/row_00/col_01.jpg
./figures/bg_v_env_row_12/row_00/col_03.jpg
./figures/bg_v_env_row_12/row_00/col_04.jpg
./figures/bg_v_env_row_12/row_01/col_00.jpg
./figures/bg_v_env_row_12/row_01/col_01.jpg
./figures/bg_v_env_row_12/row_01/col_03.jpg
./figures/bg_v_env_row_12/row_01/col_04.jpg
./figures/bg_v_env_row_12/row_02/col_00.jpg
./figures/bg_v_env_row_12/row_02/col_01.jpg
./figures/bg_v_env_row_12/row_02/col_03.jpg
./figures/bg_v_env_row_12/row_02/col_04.jpg
./figures/bg_v_env_row_12/row_03/col_00.jpg
./figures/bg_v_env_row_12/row_03/col_01.jpg
./figures/bg_v_env_row_12/row_03/col_03.jpg
./figures/bg_v_env_row_12/row_03/col_04.jpg
./figures/user_study/cropped_quality.jpg
./figures/user_study/cropped_lighting.jpg
./figures/user_study/cropped_identity.jpg
./figures/syn_data_samples/row_08/img_00.jpg
./figures/syn_data_samples/row_08/img_01.jpg
./figures/syn_data_samples/row_11/img_01.jpg
./figures/syn_data_samples/row_11/img_02.jpg
./figures/syn_data_samples/row_03/img_00.jpg
./figures/syn_data_samples/row_03/img_01.jpg
./figures/syn_data_samples/row_00/img_00.jpg
./figures/syn_data_samples/row_00/img_01.jpg
./figures/syn_data_samples/row_08/img_02.jpg
./figures/syn_data_samples/row_08/img_03.jpg
./figures/syn_data_samples/row_11/img_02.jpg
./figures/syn_data_samples/row_11/img_03.jpg
./figures/syn_data_samples/row_03/img_02.jpg
./figures/syn_data_samples/row_03/img_03.jpg
./figures/syn_data_samples/row_00/img_02.jpg
./figures/syn_data_samples/row_00/img_03.jpg
./figures/syn_data_samples/row_16/img_00.jpg
./figures/syn_data_samples/row_16/img_01.jpg
./figures/syn_data_samples/row_09/img_00.jpg
./figures/syn_data_samples/row_09/img_01.jpg
./figures/syn_data_samples/row_13/img_00.jpg
./figures/syn_data_samples/row_13/img_01.jpg
./figures/syn_data_samples/row_10/img_00.jpg
./figures/syn_data_samples/row_10/img_01.jpg
./figures/syn_data_samples/row_16/img_02.jpg
./figures/syn_data_samples/row_16/img_03.jpg
./figures/syn_data_samples/row_09/img_02.jpg
./figures/syn_data_samples/row_09/img_03.jpg
./figures/syn_data_samples/row_13/img_02.jpg
./figures/syn_data_samples/row_13/img_03.jpg
./figures/syn_data_samples/row_10/img_02.jpg
./figures/syn_data_samples/row_10/img_03.jpg
./figures/failure_cases/row00/col00.jpg
./figures/failure_cases/row00/col01.jpg
./figures/failure_cases/row01/col01.jpg
./figures/failure_cases/row01/col02.jpg

